SALVE: Server Authentication with Location VErification

The Location Service (LCS) proposed by the telecommunication industry is an architecture that allows the location of mobile devices to be accessed in various applications. We explore the use of LCS in location-enhanced server authentication, which traditionally relies on certificates. Given recent incidents involving certificate authorities, various techniques to strengthen server authentication were proposed. They focus on improving the certificate validation process, such as pinning, revocation, or multi-path probing. In this paper, we propose using the server's geographic location as a second factor of its authenticity. Our solution, SALVE, achieves location-based server authentication by using secure DNS resolution and by leveraging LCS for location measurements. We develop a TLS extension that enables the client to verify the server's location in addition to its certificate. Successful server authentication therefore requires a valid certificate and the server's presence at a legitimate geographic location, e.g., on the premises of a data center. SALVE prevents server impersonation by remote adversaries with mis-issued certificates or stolen private keys of the legitimate server. We develop a prototype implementation and our evaluation in real-world settings shows that it incurs minimal impact to the average server throughput. Our solution is backward compatible and can be integrated with existing approaches for improving server authentication in TLS.

==> comments/mobicom16_reviews.txt <==
===========================================================================
                          MobiCom'16 Review #178A
---------------------------------------------------------------------------
    Paper #178: SALVE: Server Authentication with Location VErification
---------------------------------------------------------------------------

                      Overall merit: 3. Accept
                 Reviewer expertise: 2. Some familiarity

                         ===== Paper summary =====

DNS provides location.  Connection to server adds a location parameter provided by a SIM in the network core - with a hash from the cellular provider.

Client validates the hash and location, and compares to the DNS - then if all locations match - it is not a spoofed server.

                        ===== Paper Strengths =====

Neat idea.  First study of using location services at a server as opposed to clients.

===========================================================================
                          MobiCom'16 Review #178B
---------------------------------------------------------------------------
    Paper #178: SALVE: Server Authentication with Location VErification
---------------------------------------------------------------------------

                      Overall merit: 2. Weak Reject
                 Reviewer expertise: 3. Knowledgeable

                         ===== Paper summary =====

A Server Authentication mechanism that uses server location information and verification as a second factor has been proposed in this paper.  The idea of using a location-based second factor for authentication is somewhat interesting. However, this paper has not much to do with mobile networking. The only connection it has with mobile networking is that it uses a SIM card on the servers to use the standard mobile location services.

                        ===== Paper Strengths =====

- A somewhat interesting idea of using server location as a second factor in authentication.
- System development

                       ===== Paper Weaknesses =====

- Not much to do with mobile networking and hence out of scope of MobiCom.

                     ===== Comments for authors =====

The basic idea of the paper is somewhat interesting. However, the paper does not address any challenges in mobile or wireless networking.

===========================================================================
                          MobiCom'16 Review #178C
---------------------------------------------------------------------------
    Paper #178: SALVE: Server Authentication with Location VErification
---------------------------------------------------------------------------

                      Overall merit: 2. Weak Reject
                 Reviewer expertise: 2. Some familiarity

                         ===== Paper summary =====

This paper proposes a server authentication approach based on the location of the server rather than the certificate from CA.

                        ===== Paper Strengths =====

the paper gives a complete design based on the basic idea of location based authentication, and a proof of concept implementation and test.

                       ===== Paper Weaknesses =====

why the location based authentication provides better security than existing CA based ones?

The security of the proposed system is primarily based on the assumption of trustworthy location aware DNS and LCS provided by telecom operators, which does not seem to be a reasonable assumption to me.

                     ===== Comments for authors =====

The major argument of having another server authentication solution is that existing CAs may be compromised, but this paper assumes trusted DNS and LCS which have to be as trustworthy as existing CAs to secure the proposed system. The DNS server and LCS can easily become the target of malicious attackers and compromised as well.

the security provided by the proposed system is primarily based on the availability of secure DNS and LCS. Despite that, I do not see other significant designs in achieving the targeted authentication security, i.e., no substantial intellectual contribution in this paper.

===========================================================================
                          MobiCom'16 Review #178D
---------------------------------------------------------------------------
    Paper #178: SALVE: Server Authentication with Location VErification
---------------------------------------------------------------------------

                      Overall merit: 4. Strong Accept
                 Reviewer expertise: 3. Knowledgeable

                         ===== Paper summary =====

This paper introduces SALVE, a system for preventing server
impersonation using the server location as a second factor in the 
authentication process. It leverages a mobile Location
Service (LNS), DNS and TLS, and introduces two more modules: Location-aware DNS lookup
(laDNS) for the client to get server location information from DNS;
Location-aware TLS for the client to authenticate the server using
server location information. Results show that the average server
throughput is reduced by an average of 4.3%.

                        ===== Paper Strengths =====

- SALVE improves the security of authentication process by using the
  server location as a second factor. The steps for all parties are
  carefully described. 

- The proposed system is built on top of current techniques, and the
  overhead is not much in terms of throughput and latency. 

- The paper is clearly written and explicitly states the limitations of this approach.

                       ===== Paper Weaknesses =====

- Somewhat limited in application to high-value services

- Would benefit from a more careful evaluation of the location matching process and the resulting potential vulnerabilities.

                     ===== Comments for authors =====

The idea of using server location as another layer for authentication
is interesting. I like that the paper clearly describes the approach
and thoroughly discusses the advantages and limitations of the approach. 

There are a number of limitations but the paper states them clearly in the discussion section. Most limiting is perhaps that this works only for high-value servers that are deployed in a separate datacenter and not part of some joint hosting arrangement. The paper argues that this is the case for many of the top 20 websites but it’s not clear whether this is true for many sites beyond those. 

The paper should point out earlier that it is not just physical security that matters but also restrictions on co-locating or at least on SIM deployment in these datacenters. 

One point that the paper could discuss in more detail are the advantages and disadvantages of relying on the cellular infrastructure in the solution. Would a solution based on IP Geolocation enhancements also be possible? Might there be issues with cellular coverage in data centers, which are often deep in buildings or in remote areas?

The evaluation is primarily about the overhead of the proposed
system, apart from the brief qualitative analysis in section 4. It would be nice to see an deeper discussion of the level of effort required to deploy a rogue server at the approximate same location as the server under attack. At least some data centers are in remote areas where positioning is likely to be inaccurate (due to the large distance between cells). How large would the location tolerance need to be? How difficult is it to find a nearby building to deploy a rogue server? How would this be further affected by the privacy proposal put forward in the discussion section. 

Please state explicitly in the introduction that the paper measures throughput in terms of requests per second and not in bps. I was confused about the throughput statements this until I reached page 7.

===========================================================================
                          MobiCom'16 Review #178E
---------------------------------------------------------------------------
    Paper #178: SALVE: Server Authentication with Location VErification
---------------------------------------------------------------------------

                      Overall merit: 3. Accept
                 Reviewer expertise: 3. Knowledgeable

                         ===== Paper summary =====

This work proposes a location-based server authentication scheme that enhances the current plain certificate based server authentication. The idea is to leverage the location service architecture.

                        ===== Paper Strengths =====

The work is solid and pretty complete, and demonstrates significant engineering efforts to implement the simple idea in the current DNS/TLS system.

                       ===== Paper Weaknesses =====

The novelty is limited, since the idea has appeared elsewhere despite without details as shown in this paper. The incremental deployment issue is also a major concern given that the proposed design needs to make changes in so many protocols and components.

                     ===== Comments for authors =====

It is a simple idea, though the authors make significant engineering effort to substantiate it.

1. How does dynamic load balancing among servers in the same or different data centers affect the authentication?

2. You need to discuss how the proposed solution suite can be deployed incrementally. The current proposal makes way too many changes in the server, DNS, and TLS, and even the client. This may invalidate the practical value of your proposal.

===========================================================================
                                  Comment
---------------------------------------------------------------------------
TPC Discussion Summary: The TPC appreciated the idea of server location verification as well as system building effort but discussed (i) whether the paper is relevant to MobiCom, and (ii) whether the new reliance on location service and DNS is appropriate. The TPC asked the paper to be shepherded to ensure that the above two concerns are adequately addressed in the paper before it is accepted.



==> paper-info.txt <==
### ACM Classification (CCS Concepts)
•Security and privacy → Network security; Authentication; •Networks → Application layer protocols;

### Author Keywords (separate keywords by SEMI-COLON)
Location Service; TLS; server authentication; location-based authentication

### Abstract (plain text, copy from .doc/.docx or .tex))
The Location Service (LCS) proposed by the telecommunication industry is an architecture that allows the location of mobile devices to be accessed in various applications. We explore the use of LCS in location-enhanced server authentication, which traditionally relies on certificates. Given recent incidents involving certificate authorities, various techniques to strengthen server authentication were proposed. They focus on improving the certificate validation process, such as pinning, revocation, or multi-path probing. In this paper, we propose using the server's geographic location as a second factor of its authenticity. Our solution, SALVE, achieves location-based server authentication by using secure DNS resolution and by leveraging LCS for location measurements. We develop a TLS extension that enables the client to verify the server's location in addition to its certificate. Successful server authentication therefore requires a valid certificate and the server's presence at a legitimate geographic location, e.g., on the premises of a data center. SALVE prevents server impersonation by remote adversaries with mis-issued certificates or stolen private keys of the legitimate server. We develop a prototype implementation and our evaluation in real-world settings shows that it incurs minimal impact to the average server throughput. Our solution is backward compatible and can be integrated with existing approaches for improving server authentication in TLS.

### References (plain text, copy from .doc/.docx or .bbl)
\begin{thebibliography}{10}

\bibitem{planetlab}
{PlanetLab}.
\newblock \url{https://www.planet-lab.org/}.

\bibitem{iso27001}
{ISO/IEC 27001 - Information security management}.
\newblock
  \url{http://www.iso.org/iso/home/standards/management-standards/iso27001.htm},
  2013.

\bibitem{alexa500}
{Alexa Top 500 Global Sites}.
\newblock \url{http://www.alexa.com/topsites}, 2015.

\bibitem{firefoxpinning}
{MozillaWiki: Public Key Pinning}.
\newblock
  \url{https://wiki.mozilla.org/SecurityEngineering/Public_Key_Pinning}, 2015.

\bibitem{RestCommGMLC}
{RestComm GMLC}.
\newblock \url{https://github.com/RestComm/gmlc/tree/mlp}, 2016.

\bibitem{ecellid}
{3GPP}.
\newblock {E-UTRA LTE Positioning Protocol}.
\newblock \url{http://www.3gpp.org/DynaReport/36355.htm}, 2014.

\bibitem{lcsarch}
{3GPP}.
\newblock {TS 23.271 - Functional stage 2 description of Location Services
  (LCS)}.
\newblock \url{http://www.3gpp.org/dynareport/23271.htm}, 2015.

\bibitem{rfc4033}
R.~Arends, R.~Austein, M.~Larson, D.~Massey, and S.~Rose.
\newblock {DNS Security Introduction and Requirements}.
\newblock \url{https://tools.ietf.org/html/rfc4033}, 2005.

\bibitem{rfc4035}
R.~Arends, R.~Austein, M.~Larson, D.~Massey, and S.~Rose.
\newblock {Protocol Modifications for the DNS Security Extensions}.
\newblock \url{https://tools.ietf.org/html/rfc4035}, 2005.

\bibitem{rfc4034}
R.~Arends, R.~Austein, M.~Larson, D.~Massey, and S.~Rose.
\newblock {Resource Records for the DNS Security Extensions}.
\newblock \url{https://tools.ietf.org/html/rfc4034}, 2005.

\bibitem{channelid}
D.~Balfanz and R.~Hamilton.
\newblock {Transport Layer Security (TLS) Channel IDs}.
\newblock \url{https://tools.ietf.org/html/draft-balfanz-tls-channelid-01},
  2013.

\bibitem{rfc1912}
D.~Barr.
\newblock {Common DNS Operational and Configuration Errors}.
\newblock \url{https://www.ietf.org/rfc/rfc1912.txt}, 1996.

\bibitem{belshe2012spdy}
M.~Belshe and R.~Peon.
\newblock {SPDY Protocol}.
\newblock \url{https://www.chromium.org/spdy/spdy-protocol}, 2015.

\bibitem{http2}
M.~Belshe, M.~Thomson, and R.~Peon.
\newblock {Hypertext Transfer Protocol Version 2 (HTTP/2)}.
\newblock \url{https://tools.ietf.org/html/rfc7540}, 2015.

\bibitem{bhargavan2014triple}
K.~Bhargavan, A.~D. Lavaud, C.~Fournet, A.~Pironti, and P.~Y. Strub.
\newblock {Triple handshakes and cookie cutters: Breaking and fixing
  authentication over TLS}.
\newblock In {\em IEEE Symposium on Security and Privacy (S\&P)}, 2014.

\bibitem{brands1993distance}
S.~Brands and D.~Chaum.
\newblock Distance-bounding protocols.
\newblock In {\em Workshop on the Theory and Application of of Cryptographic
  Techniques}, 1993.

\bibitem{camenisch2002signature}
J.~Camenisch and A.~Lysyanskaya.
\newblock A signature scheme with efficient protocols.
\newblock In {\em International Conference on Security in Communication
  Networks}, 2002.

\bibitem{capkun2005secure}
S.~Capkun and J.-P. Hubaux.
\newblock Secure positioning of wireless devices with application to sensor
  networks.
\newblock In {\em 24th Annual Joint Conference of the IEEE Computer and
  Communications Societies}, volume~3, 2005.

\bibitem{Capkun2006}
S.~Capkun, M.~Srivastava, and M.~Cagalj.
\newblock Securing localization with hidden and mobile base stations.
\newblock In {\em IEEE Conference on Computer Communications (INFOCOM)}, 2006.

\bibitem{clark2013sok}
J.~Clark and P.~C. van Oorschot.
\newblock {SoK: SSL and HTTPS: Revisiting past challenges and evaluating
  certificate trust model enhancements}.
\newblock In {\em IEEE Symposium on Security and Privacy (S\&P)}, 2013.

\bibitem{rfc1876}
C.~Davis, I.~Dickinson, T.~Goodwin, and P.~Vixie.
\newblock {A Means for Expressing Location Information in the Domain Name
  System}.
\newblock \url{https://tools.ietf.org/html/rfc1876}, 1996.

\bibitem{rfc5246}
T.~Dierks and E.~Rescorla.
\newblock {The Transport Layer Security (TLS) Protocol Version 1.2}.
\newblock \url{https://tools.ietf.org/html/rfc5246}, 2008.

\bibitem{dietz2012origin}
M.~Dietz, A.~Czeskis, D.~Balfanz, and D.~S. Wallach.
\newblock {Origin-Bound Certificates: A Fresh Approach to Strong Client
  Authentication for the Web}.
\newblock In {\em USENIX Security Symposium}, 2012.

\bibitem{diffie1992authentication}
W.~Diffie, P.~C. Van~Oorschot, and M.~J. Wiener.
\newblock Authentication and authenticated key exchanges.
\newblock {\em Designs, Codes and Cryptography}, 2(2), 1992.

\bibitem{rfc6066}
D.~Eastlake.
\newblock {Transport Layer Security (TLS) Extensions: Extension Definitions}.
\newblock \url{https://tools.ietf.org/html/rfc6066}, 2011.

\bibitem{eckersley2011iranian}
P.~Eckersley.
\newblock {Iranian hackers obtain fraudulent HTTPS certificates: How close to a
  Web security meltdown did we get?}
\newblock \url{
  https://www.eff.org/deeplinks/2011/03/iranian-hackers-obtain-fraudulent-https},
  2011.

\bibitem{googlewhitepaper}
{Google}.
\newblock {Google Security Whitepaper}.
\newblock \url{https://cloud.google.com/security/whitepaper}.

\bibitem{googleserver}
{Google}.
\newblock {Google Data Center Locations}.
\newblock \url{
  http://www.google.com/about/datacenters/inside/locations/index.html}, 2015.

\bibitem{google-dh}
{Google Online Security Blog}.
\newblock {Protecting data for the long term with forward secrecy}.
\newblock
  \url{http://googleonlinesecurity.blogspot.com.au/2011/11/protecting-data-for-long-term-with.html},
  2011.

\bibitem{google2015maintaining}
{Google Online Security Blog}.
\newblock {Maintaining digital certificate security}.
\newblock
  \url{http://googleonlinesecurity.blogspot.ch/2015/03/maintaining-digital-certificate-security.html},
  2015.

\bibitem{hoffman2012dns}
P.~Hoffman and J.~Schlyter.
\newblock {The DNS-based authentication of named entities (DANE) transport
  layer security (TLS) protocol: TLSA}.
\newblock \url{https://tools.ietf.org/html/rfc6698}, 2012.

\bibitem{twitter-pfs}
J.~Hoffman-Andrews.
\newblock {Forward Secrecy at Twitter}.
\newblock \url{https://blog.twitter.com/2013/forward-secrecy-at-twitter}, 2013.

\bibitem{swissdatacenter}
{Hostpoint}.
\newblock {What is the advantage of a server located in Switzerland?}
\newblock \url{
  https://blog.hostpoint.ch/en/2012/07/what-is-the-advantage-of-a-server-located-i
  n-switzerland/}, 2012.

\bibitem{bind9}
{Internet Systems Consortium}.
\newblock {BIND}.
\newblock \url{https://www.isc.org/downloads/bind/}.

\bibitem{hodges2012http}
C.~Jackson, A.~Barth, and J.~Hodges.
\newblock {HTTP Strict Transport Security (HSTS)}.
\newblock \url{https://tools.ietf.org/html/rfc6797}, 2012.

\bibitem{globalsitespeed}
A.~Jain, M.~M. Tikir, and I.~Grigorik.
\newblock {Global Site Speed Overview: How Fast Are Websites Around The World?}
\newblock
  \url{http://analytics.blogspot.ch/2012/04/global-site-speed-overview-how-fast-are.html},
  2012.

\bibitem{karapanos2014effective}
N.~Karapanos and S.~Capkun.
\newblock {On the effective prevention of TLS man-in-the-middle attacks in web
  applications}.
\newblock In {\em USENIX Security Symposium}, 2014.

\bibitem{rfc6962}
A.~Langley, E.~Kasper, and B.~Laurie.
\newblock {Certificate Transparency}.
\newblock \url{https://tools.ietf.org/html/rfc6962}, 2013.

\bibitem{langley2010transport}
A.~Langley, N.~Modadugu, and B.~Moeller.
\newblock {Transport Layer Security (TLS) False Start}.
\newblock \url{https://tools.ietf.org/html/draft-bmoeller-tls-falsestart-00},
  2010.

\bibitem{Lenders2008Location}
V.~Lenders, E.~Koukoumidis, P.~Zhang, and M.~Martonosi.
\newblock Location-based trust for mobile user-generated content: applications,
  challenges and implementations.
\newblock In {\em 9th ACM Workshop on Mobile Computing Systems and Applications
  (HotMobile'08)}, 2008.

\bibitem{leyden2011diginotar}
J.~Leyden.
\newblock {Inside `Operation Black Tulip': DigiNotar hack analysed}.
\newblock
  \url{http://www.theregister.co.uk/2011/09/06/diginotar_audit_damning_fail/},
  2011.

\bibitem{luo2010veriplace}
W.~Luo and U.~Hengartner.
\newblock Veriplace: a privacy-aware location proof architecture.
\newblock In {\em 18th ACM SIGSPATIAL International Conference on Advances in
  Geographic Information Systems (GIS'10)}, 2010.

\bibitem{mastercard}
{MasterCard}.
\newblock {The MasterCard Operations Command Center}.
\newblock \url{
  https://www.mastercard.com/us/company/en/docs/masterCard_operations_command_cent
  er.pdf}.

\bibitem{tlsproxy}
D.~McGrew, D.~Wing, Y.~Nir, and P.~Gladstone.
\newblock {Internet-Draft: TLS Proxy Server Extension}.
\newblock \url{https://tools.ietf.org/html/draft-mcgrew-tls-proxy-server-01},
  2012.

\bibitem{merkle1988digital}
R.~C. Merkle.
\newblock A digital signature based on a conventional encryption function.
\newblock In {\em Advances in Cryptology (CRYPTO'87)}, 1988.

\bibitem{rfc1035}
P.~Mockapetris.
\newblock {Domain Names - Implementation and Specification}.
\newblock \url{https://tools.ietf.org/html/rfc1035}, 1987.

\bibitem{moreno2009elastic}
R.~Moreno-Vozmediano, R.~S. Montero, and I.~M. Llorente.
\newblock Elastic management of cluster-based services in the cloud.
\newblock In {\em 1st ACM Workshop on Automated Control for Datacenters and
  Clouds (ACDC'09)}, 2009.

\bibitem{myers1998revocatoin}
M.~Myers.
\newblock {Revocatoin: Options and challenges}.
\newblock In {\em Financial Cryptography}, 1998.

\bibitem{FakeSSLCert}
Netcraft.
\newblock {Fake SSL certificates deployed across the internet}.
\newblock \url{
  http://news.netcraft.com/archives/2014/02/12/fake-ssl-certificates-deployed-acro
  ss-the-internet.html}, 2014.

\bibitem{nginx}
{NGINX}.
\newblock {What is a Reverse Proxy Server?}
\newblock \url{https://www.nginx.com/resources/glossary/reverse-proxy-server/},
  2015.

\bibitem{alliance2004mobile}
{Open Mobile Alliance}.
\newblock {Mobile Location Protocol (MLP)}.
\newblock
  \url{http://technical.openmobilealliance.org/Technical/technical-information/material-from-affiliates/location-interoperability-forum},
  2004.

\bibitem{oppliger2006ssl}
R.~Oppliger, R.~Hauser, and D.~Basin.
\newblock {SSL/TLS session-aware user authentication--Or how to effectively
  thwart the man-in-the-middle}.
\newblock {\em Computer Communications}, 29(12), 2006.

\bibitem{oppliger2008ssl}
R.~Oppliger, R.~Hauser, and D.~Basin.
\newblock {SSL/TLS session-aware user authentication revisited}.
\newblock {\em Computers \& Security}, 27(3), 2008.

\bibitem{ray2015transport}
M.~Ray, A.~Pironti, A.~Langley, K.~Bhargavan, and A.~Delignat-Lavaud.
\newblock {Transport Layer Security (TLS) Session Hash and Extended Master
  Secret Extension}.
\newblock \url{https://tools.ietf.org/html/rfc7627}, 2015.

\bibitem{rescorla2010keying}
E.~Rescorla.
\newblock {Keying Material Exporters for Transport Layer Security (TLS)}.
\newblock \url{https://tools.ietf.org/html/rfc5705}, 2010.

\bibitem{tls13}
E.~Rescorla.
\newblock {The Transport Layer Security (TLS) Protocol Version 1.3}.
\newblock \url{https://tools.ietf.org/html/draft-ietf-tls-tls13-14}, 2016.

\bibitem{rescorla2012datagram}
E.~Rescorla and N.~Modadugu.
\newblock {Datagram Transport Layer Security Version 1.2}.
\newblock \url{https://tools.ietf.org/html/rfc6347}, 2012.

\bibitem{rescorla2009transport}
E.~Rescorla, M.~Ray, S.~Dispensa, and N.~Oskov.
\newblock {Transport Layer Security (TLS) Renegotiation Indication Extension}.
\newblock \url{https://tools.ietf.org/html/rfc5746}, 2009.

\bibitem{rodrigues2013analysis}
J.~J. Rodrigues, I.~de~la Torre, G.~Fern{\'a}ndez, and M.~L{\'o}pez-Coronado.
\newblock Analysis of the security and privacy requirements of cloud-based
  electronic health records systems.
\newblock {\em Journal of Medical Internet Research}, 15(8), 2013.

\bibitem{quic}
J.~Roskind.
\newblock {QUIC (Quick UDP Internet Connections): Multiplexed Stream Transport
  Over UDP}.
\newblock \url{https://www.chromium.org/quic}, 2013.

\bibitem{roxin2007survey}
A.-M. Roxin, J.~Gaber, M.~Wack, and A.~N.~S. Moh.
\newblock Survey of wireless geolocation techniques.
\newblock In {\em IEEE Globecom Workshops}, 2007.

\bibitem{rfc6960}
S.~Santesson, M.~Myers, R.~Ankney, A.~Malpani, S.~Galperin, and C.~Adams.
\newblock {X.509 Internet Public Key Infrastructure Online Certificate Status
  Protocol}.
\newblock \url{https://tools.ietf.org/html/rfc6960}, 2013.

\bibitem{saroiu2009enabling}
S.~Saroiu and A.~Wolman.
\newblock Enabling new mobile applications with location proofs.
\newblock In {\em 10th ACM Workshop on Mobile Computing Systems and
  Applications (HotMobile'09)}, 2009.

\bibitem{rfc7469}
R.~Sleevi, C.~Evans, and C.~Palmer.
\newblock {Public Key Pinning Extension for HTTP}.
\newblock \url{https://tools.ietf.org/html/rfc7469}, 2015.

\bibitem{soghoian2012certified}
C.~Soghoian and S.~Stamm.
\newblock {Certified lies: Detecting and defeating government interception
  attacks against SSL (short paper)}.
\newblock In {\em Financial Cryptography and Data Security}. 2012.

\bibitem{dronedatacenter}
Y.~Sverdlik.
\newblock {Drones: Is the Airspace above Your Data Center Secure?}
\newblock
  \url{http://www.datacenterknowledge.com/archives/2016/03/14/drones-is-the-airspace-above-your-data-center-secure/},
  2016.

\bibitem{topalovic2012towards}
E.~Topalovic, B.~Saeta, L.-S. Huang, C.~Jackson, and D.~Boneh.
\newblock Towards short-lived certificates.
\newblock In {\em IEEE Oakland Web 2.0 Security and Privacy (W2SP 2012)}, 2012.

\bibitem{visaserver}
{USA Today}.
\newblock {Top secret Visa data center banks on security, even has moat}.
\newblock \url{
  http://usatoday30.usatoday.com/tech/news/story/2012-03-25/visa-data-center/53774
  904/1}, 2012.

\bibitem{upgradeinsecure}
W3C.
\newblock {Upgrade Insecure Requests}.
\newblock \url{http://www.w3.org/TR/upgrade-insecure-requests/}, 2015.

\bibitem{wendlandt2008perspectives}
D.~Wendlandt, D.~G. Andersen, and A.~Perrig.
\newblock {Perspectives: Improving SSH-style Host Authentication with
  Multi-Path Probing}.
\newblock In {\em USENIX Annual Technical Conference}, 2008.

\end{thebibliography}


